Parallel Deferred Update Replication

Deferred update replication (DUR) is an established approach to implementing highly efficient and available storage. While the throughput of read-only transactions scales linearly with the number of deployed replicas in DUR, the throughput of update transactions experiences limited improvements as replicas are added. This paper presents Parallel Deferred Update Replication (P-DUR), a variation of classical DUR that scales both read-only and update transactions with the number of cores available in a replica. In addition to introducing the new approach, we describe its full implementation and compare its performance to classical DUR and to Berkeley DB, a well-known standalone database.

==> graphs/DUR/norm-data-old.txt <==
#NRds	Thr	BF	Exec	Term	alpha
2	1	1	1	1	1
4	0.817	0.875	1.5	1.33	1.125
8	0.642	0.625	2.33	1.67	1.4
16	0.447	0.4375	4.33	2	2.17
32	0.311	0.375	7.5	2.5	3


==> graphs/DUR/norm-data.txt <==
#	tput_norm	exec_norm	term_norm	alpha
2	1		1		1		1.047089213
4	0.94155068	1.317040198	0.986139474	1.398441721
8	0.795230524	1.91098649	1.125135167	1.778429293
16	0.62153297	3.098510551	1.455493852	2.229083256
32	0.427059648	5.398390262	2.215648412	2.551215338


==> graphs/DUR/plot-norm-dur.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "norm-dur.eps"

set xlabel "Number of reads"
set yrange[0:]
set ylabel "Normalized values"

#set bmargin 0
#set tmargin 0
#set rmargin 1
#set lmargin 5

set key left
set grid noxtics ytics

#set xtics (0,2,4,8,16,32,35)

plot 	"norm-data.txt" u 1:2  title "Throughput" 	with lp lt 1 pt 2 ps 2.8, \
	"norm-data.txt" u 1:3  title "Execution" 	with lp lt 1 pt 3 ps 2.8, \
	"norm-data.txt" u 1:4  title "Termination" with lp lt 1 pt 4 ps 2.8, \
	"norm-data.txt" u 1:5  title "{/Symbol a}" 	with lp lt 1 pt 1 ps 2.8
	

# 8 6 10 4 | 5 7 9 11 

!pstopdf norm-dur.eps && rm norm-dur.eps


==> graphs/set1/bdb.txt <==
#cores	2r2w	16r16w   32r2w
1	3.998 17.891 100000
2	3.042 14.968 100000
4	2.110 11.583 100000
6   2.079 14.591 100000
8	2.795 20.209 100000
10  3.489 23.765 100000
12  3.795 26.754 100000
14  4.185 28.998 100000
16  4.243 30.060 100000


==> graphs/set1/dur_latency1.dat <==
# type replicas threads lat_mean(80%) lat_90percentile(80%) aborts
2r2w 1 95 9696.57142857 9772.7 0.000000
2r2w 2 95 11397.5 11629.2 0.015471
2r2w 4 95 14567.3571429 14778.4 0.040330
2r2w 6 95 16446.9333333 16646.6 0.351761
2r2w 8 95 19083.6666667 19526.6 0.632967
2r2w 10 95 20913.6428571 21314.2 0.502839
2r2w 12 95 23446.5714286 23970.5 0.148630
2r2w 14 95 25215.9285714 25627.9 0.296725
2r2w 16 95 28104.0666667 29269.6 2.264553


==> graphs/set1/dur_latency2.dat <==
# type replicas threads lat_mean(80%) lat_90percentile(80%) aborts
32r2w 1  45 10325.7142857 10531.3 0.000000
32r2w 2  45 12665.7142857 12936.5 0.124827 
32r2w 4  45 17135.5 17513.0 1.322725       
32r2w 6  45 20593.9285714 20779.4 1.148325 
32r2w 8  45 24229.9285714 24482.2 1.468389 
32r2w 10 45 27334.7857143 27520.2 1.318887 
32r2w 12 45 31070.6666667 31847.8 2.554243 
32r2w 14 45 34366.3333333 34900.4 4.469863 
32r2w 16 45 39314.7333333 40517.0 3.675230 


==> graphs/set1/dur_latency3.dat <==
# type replicas threads lat_mean(80%) lat_90percentile(80%) aborts
16r16w 1  34 10049.8571429 10162.5 0.014843
16r16w 2  34 10140.0 10228.5 2.823564      
16r16w 4  34 13009.2857143 13254.7 3.503442
16r16w 6  34 15303.1428571 15613.0 2.474032
16r16w 8  34 18160.3333333 18412.8 3.280191
16r16w 10 34 20344.6428571 20848.3 5.596804
16r16w 12 34 23310.8571429 23754.2 4.901282
16r16w 14 34 25596.6666667 25979.2 4.709515
16r16w 16 34 28990.0 30446.6 5.135922      


==> graphs/set1/dur_max_tput1.dat <==
# type replicas threads tput aborts
2r2w 1  115 21421.5714286 0.004720
2r2w 2  95 33305.3571429 0.015471 
2r2w 4  105 52432.6428571 0.035151
2r2w 6  95 69134.5333333 0.351761 
2r2w 8  105 80195.2 0.527748      
2r2w 10 115 92858.5333333 0.155936
2r2w 12 105 98002.0714286 0.200577
2r2w 14 115 105198.071429 0.222207
2r2w 16 95 107454.4 2.264553      


==> graphs/set1/dur_max_tput2.dat <==
# type replicas threads tput aborts
32r2w 1  50 8794.21428571 2.566518
32r2w 2  45 14146.4285714 0.124827
32r2w 4  45 20658.9285714 1.322725
32r2w 6  45 25829.8571429 1.148325
32r2w 8  45 29266.5 1.468389
32r2w 10 45 32457.0 1.318887
32r2w 12 45 34171.6666667 2.554243
32r2w 14 45 35516.4666667 4.469863
32r2w 16 45 35783.6 3.675230


==> graphs/set1/dur_max_tput3.dat <==
# type replicas threads tput aborts
16r16w 1  37 7213.78571429 0.581234
16r16w 2  37 13816.9285714 0.371609
16r16w 4  34 20346.4285714 3.503442
16r16w 6  34 25843.7142857 2.474032
16r16w 8  34 29119.8666667 3.280191
16r16w 10 31 31852.7857143 2.716012
16r16w 12 31 34050.6428571 3.797328
16r16w 14 31 35762.9285714 3.533803
16r16w 16 31 36599.6428571 4.286460


==> graphs/set1/pardur_latency1.dat <==
# type replicas threads lat(80%) lat90(80%) aborts
2r2w 1  100 10018.7142857 10217.8 0.000000 
2r2w 2  100 11037.2857143 11262.0 0.000000 
2r2w 4  100 12147.9285714 12235.8 1.176596 
2r2w 6  100 12277.0 12356.2 0.644822       
2r2w 8  100 12564.7142857 12665.2 0.009403 
2r2w 10 100 12582.0714286 12637.4 0.195292 
2r2w 12 100 13090.8666667 13195.4 0.017527 
2r2w 14 100 13289.8 13467.0 0.023048       
2r2w 16 100 13760.2857143 13965.4 0.025301 


==> graphs/set1/pardur_latency2.dat <==
# type replicas threads lat(80%) lat90(80%) aborts
32r2w 1  40 10246.3571429 10400.2 2.004085
32r2w 2  40 10171.1428571 10313.3 0.025424
32r2w 4  40 11574.8571429 11654.4 2.285241
32r2w 6  40 11555.2142857 11625.0 1.026877
32r2w 8  40 11902.4285714 11967.1 2.012732
32r2w 10 40 11939.2142857 12065.9 0.674013
32r2w 12 40 12408.5333333 12514.2 0.279380
32r2w 14 40 12573.0 12726.1 0.156234      
32r2w 16 40 13084.5714286 13287.6 0.188400


==> graphs/set1/pardur_latency3.dat <==
# type replicas threads lat(80%) lat90(80%) aborts
16r16w 1  37 10258.2222222 10374.6 0.000000
16r16w 2  37 10480.0 10832.0 0.000000      
16r16w 4  37 10904.8888889 11152.4 0.741240
16r16w 6  37 10797.7777778 10948.2 0.660467
16r16w 8  37 10998.4444444 11071.2 1.026341
16r16w 10 37 11302.8888889 11410.6 0.343029
16r16w 12 37 11636.7777778 11711.6 1.056365
16r16w 14 37 12231.9 12303.4 0.602287      
16r16w 16 37 12955.3333333 13093.4 1.199298


==> graphs/set1/pardur_max_tput1.dat <==
# type partitions threads tput aborts
2r2w 1  110 21498.2142857 0.004735
2r2w 2  100 36234.2142857 0.000000
2r2w 4  95 66607.1428571 0.005980
2r2w 6  95 98056.1428571 0.049039
2r2w 8  95 127252.285714 0.022033
2r2w 10 95 158604.8 0.008843
2r2w 12 95 183869.142857 0.006000
2r2w 14 100 210525.0 0.023048
2r2w 16 95 232958.666667 0.019092


==> graphs/set1/pardur_max_tput2.dat <==
# type partitions threads tput aborts
32r2w 1  50 9394.07142857 0.022492
32r2w 2  40 15637.9285714 0.025424
32r2w 4  40 27231.6428571 2.285241
32r2w 6  40 41286.7857143 1.026877
32r2w 8  40 52759.7857143 2.012732
32r2w 10 40 66481.0714286 0.674013
32r2w 12 50 78061.7857143 0.168889
32r2w 14 50 89892.6666667 0.544006
32r2w 16 50 99811.5714286 0.265106


==> graphs/set1/pardur_max_tput3.dat <==
# type partitions threads tput aborts
16r16w 1  37 7200.44444444 0.000000
16r16w 2  37 14118.4444444 0.000000
16r16w 4  37 27002.5555556 0.741240
16r16w 6  37 40878.3333333 0.660467
16r16w 8  37 53153.2222222 1.026341
16r16w 10 37 64991.3333333 0.343029
16r16w 12 37 75271.5555556 1.056365
16r16w 14 37 83652.1 0.602287      
16r16w 16 37 90456.5555556 1.199298


==> graphs/set1/plot-lat-data2.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "lat.eps"

set xrange[1:16]
set yrange[0:35]
set ylabel "Latency (ms)"

set multiplot layout 2,1
unset tmargin
set lmargin 10
unset bmargin

set key left
set grid noxtics ytics

unset xlabe
# set xtics ("" 0, "" 2,"" 4,"" 6,"" 8,"" 10,"" 12,"" 14,"" 16)
set xtics (0, 1, 2, 4, 6, 8, 10, 12, 14, 16)
set ytics 5

plot "pardur_latency1.dat" u 2:($5/1000) title "Type I P-DUR" with lp lt 1 pt 4 ps 2.8, \
     "dur_latency1.dat" u 2:($5/1000) title "Type I DUR" with lp lt 1 pt 6 ps 2.8

set tmargin 0
unset bmargin

set xlabel "Number of cores"
set xtics (0, 1, 2, 4, 6, 8, 10, 12, 14, 16)

plot "pardur_latency3.dat" u 2:($5/1000) title "Type III P-DUR" with lp lt 1 pt 4 ps 2.8, \
     "dur_latency3.dat" u 2:($5/1000) title "Type III DUR" with lp lt 1 pt 6 ps 2.8

!pstopdf lat.eps && rm lat.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set1/plot-thr-data2.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "thr.eps"

set xrange[1:16]
set ylabel "Throughput (tps)"

set multiplot layout 2,1
unset tmargin
set lmargin 10
unset bmargin

set key left
set grid noxtics ytics



unset xlabel
# set xtics ("" 0, "" 2,"" 4,"" 6,"" 8,"" 10,"" 12,"" 14,"" 16)
set xtics (0, 1, 2, 4, 6, 8, 10, 12, 14, 16)
set yrange[0:280000]
set ytics ("0" 0, "40K" 40000, "80K" 80000, "120K" 120000, "160K" 160000, "200k" 200000, "240k" 240000, "280k" 280000)

plot "pardur_max_tput1.dat" u 2:4  title "Type I P-DUR" with lp lt 1 pt 4 ps 2.8, \
     "dur_max_tput1.dat" u 2:4  title "Type I DUR" with lp lt 1 pt 6 ps 2.8, \
     "bdb.txt" u 1:($4/$2)  title "Type I BDB" with lp lt 1 pt 8 ps 2.8



set tmargin 0
unset bmargin 
     
set xlabel "Number of cores"
     
set xtics (0, 1, 2, 4, 6, 8, 10, 12, 14, 16)
set yrange[0:120000]
set ytics ("0" 0, "20K" 20000, "40K" 40000, "60K" 60000, "80K" 80000, "100K" 100000, "120k" 120000)
     
plot "pardur_max_tput3.dat" u 2:4  title "Type III P-DUR" with lp lt 1 pt 4 ps 2.8, \
     "dur_max_tput3.dat" u 2:4  title "Type III DUR" with lp lt 1 pt 6 ps 2.8, \
     "bdb.txt" u 1:($4/$3)  title "Type III BDB" with lp lt 1 pt 8 ps 2.8


!pstopdf thr.eps && rm thr.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set1/plot-type2-compare.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "thr-type2.eps"

set xrange[1:16]
set ylabel "Throughput (tps)"

set multiplot layout 2,1
unset tmargin
set lmargin 10
unset bmargin

set key left
set grid noxtics ytics



unset xlabel
# set xtics ("" 0, "" 2,"" 4,"" 6,"" 8,"" 10,"" 12,"" 14,"" 16)
set xtics (0, 1, 2, 4, 6, 8, 10, 12, 14, 16)
set yrange[0:150000]
set ytics ("0" 0, "40K" 40000, "80K" 80000, "120K" 120000, "160K" 160000, "200k" 200000, "240k" 240000, "280k" 280000)

plot "pardur_max_tput3.dat" u 2:4  title "Type 3 P-DUR" with lp lt 1 pt 4 ps 2.8, \
     "dur_max_tput3.dat" u 2:4  title "Type 3 DUR" with lp lt 1 pt 6 ps 2.8, \
     "pardur_max_tput2.dat" u 2:4  title "Type 2 P-DUR" with lp lt 1 pt 4 ps 2.8, \
     "dur_max_tput2.dat" u 2:4  title "Type 2 DUR" with lp lt 1 pt 6 ps 2.8



!pstopdf thr-type2.eps && rm thr-type2.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set2/dur.dat <==
1-2  21421.5714286 33305.3571429 8794.21428571 14146.4285714 7213.78571429 13816.9285714
2-4  33305.3571429 52432.6428571 14146.4285714 20658.9285714 13816.9285714 20346.4285714
4-8  52432.6428571 80195.2 20658.9285714 29266.5 20346.4285714 29119.8666667
8-16 80195.2 107454.4 29266.5 35783.6 29119.8666667 36599.6428571


==> graphs/set2/pdur.dat <==
#partition base_I tput_I base_II tput_II base_III tput_III
1-2  21498.2142857 36234.2142857 9394.07142857 15637.9285714 7200.44444444 14118.4444444
2-4  36234.2142857 66607.1428571 15637.9285714 27231.6428571 14118.4444444 27002.5555556
4-8  66607.1428571 127252.285714 27231.6428571 52759.7857143 27002.5555556 53153.2222222
8-16 127252.285714 232958.666667 52759.7857143 99811.5714286 53153.2222222 90456.5555556


==> graphs/set2/plot_dur.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "dur.eps"

set xlabel "Number of cores in DUR"
set ylabel "Scalability efficiency"

set key right
set grid noxtics ytics
set style data histogram
set style histogram cluster gap 1
set style fill solid 1.00 border 0
set boxwidth 0.9

set yrange[0:1]
set ytics (0, 0.2, 0.4, 0.6, 0.8, 1)
set xtics ("1{/Symbol \256}2" 0, "2{/Symbol \256}4" 1, "4{/Symbol \256}8" 2, "8{/Symbol \256}16" 3)

# set boxwidth 0.25
plot "dur.dat" u (($3/$2)/2) title "Type I" lt 1 lc rgb "gray90", \
     "" u (($5/$4)/2) title "Type II" lt 1 lc rgb "gray50", \
     "" u (($7/$6)/2) title "Type III" lt 1 lc rgb "black"

!pstopdf dur.eps && rm dur.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set2/plot_pdur.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "pdur.eps"

set xlabel "Number of cores in P-DUR"
set ylabel "Scalability efficiency"

unset key
set grid noxtics ytics
set style data histogram
set style histogram cluster gap 1
set style fill solid 1.00 border 0
set boxwidth 0.9

set yrange[0:1]
set ytics (0, 0.2, 0.4, 0.6, 0.8, 1)
set xtics ("1{/Symbol \256}2" 0, "2{/Symbol \256}4" 1, "4{/Symbol \256}8" 2, "8{/Symbol \256}16" 3)


# set boxwidth 0.25
plot "pdur.dat" u (($3/$2)/2) title "Type I" lt 1 lc rgb "gray90", \
     "" u (($5/$4)/2) title "Type II" lt 1 lc rgb "gray50", \
     "" u (($7/$6)/2) title "Type III" lt 1 lc rgb "black"

!pstopdf pdur.eps && rm pdur.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set3/dur_type1.dat <==
# type replicas threads tput aborts
0   33305.3571429 52432.6428571 80195.2 107454.4
0.1 33305.3571429 52432.6428571 80195.2 107454.4
1   33305.3571429 52432.6428571 80195.2 107454.4
10  33305.3571429 52432.6428571 80195.2 107454.4
100 33305.3571429 52432.6428571 80195.2 107454.4


==> graphs/set3/dur_type3.dat <==
# type replicas threads tput aborts
16r16w 1  37 7213.78571429 0.581234
16r16w 2  37 13816.9285714 0.371609
16r16w 4  34 20346.4285714 3.503442
16r16w 6  34 25843.7142857 2.474032
16r16w 8  34 29119.8666667 3.280191
16r16w 10 31 31852.7857143 2.716012
16r16w 12 31 34050.6428571 3.797328
16r16w 14 31 35762.9285714 3.533803
16r16w 16 31 36599.6428571 4.286460


==> graphs/set3/plot-type1.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "type1.eps"

set xlabel "Percentage of cross-partition transactions"
set yrange[0:280000]
set ylabel "Throughput (tps)"

#set bmargin 0
#set tmargin 0
#set rmargin 1
#set lmargin 5

set key left horizontal
set grid noxtics ytics

set logscale x
#set xtics 1
# set ytics ("0" 0, "50K" 50000, "100K" 100000, "150K" 150000, "200K" 200000, "250K" 250000, "300K" 300000)
set ytics ("0" 0, "40K" 40000, "80K" 80000, "120K" 120000, "160K" 160000, "200K" 200000, "240K" 240000, "280K" 280000)

plot "type1.dat" u 1:2  title "2P" 	with lp lt 1 pt 4 ps 2.8, \
     "type1.dat" u 1:3  title "4P" 	with lp lt 1 pt 6 ps 2.8, \
     "type1.dat" u 1:4  title "8P" 	with lp lt 1 pt 8 ps 2.8, \
     "type1.dat" u 1:5  title "16P" with lp lt 1 pt 10 ps 2.8, \
     "" u (0.3):(33305)  title "" with points pt 5 ps 2.8, \
     "" u (2.5):(52432)  title "" with points pt 7 ps 2.8, \
     "" u (5.4):(80195)  title "" with points pt 9 ps 2.8, \
     "" u (17):(107454)  title "" with points pt 11 ps 2.8 

!pstopdf type1.eps && rm type1.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set3/plot-type3.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "type3.eps"

set xlabel "Percentage of cross-partition transactions"
set yrange[0:100000]
set ylabel "Throughput (tps)"

#set bmargin 0
#set tmargin 0
#set rmargin 1
#set lmargin 5

set key left horizontal
set grid noxtics ytics

set logscale x
#set xtics 1
set ytics ("0" 0, "20K" 20000, "40K" 40000, "60K" 60000, "80K" 80000, "100K" 100000)

plot "type3.dat" u 1:2  title "2P" 	with lp lt 1 pt 4 ps 2.8, \
     "type3.dat" u 1:3  title "4P" 	with lp lt 1 pt 6 ps 2.8, \
     "type3.dat" u 1:4  title "8P" 	with lp lt 1 pt 8 ps 2.8, \
     "type3.dat" u 1:5  title "16P" with lp lt 1 pt 10 ps 2.8, \
     "" u (0.1):(13816.9285714)  title "" with points pt 5 ps 2.8, \
     "" u (4.7):(20346.4285714)  title "" with points pt 7 ps 2.8, \
     "" u (12.6):(29119.8666667)  title "" with points pt 9 ps 2.8, \
     "" u (30.3):(36599.6428571)  title "" with points pt 11 ps 2.8 

!pstopdf type3.eps && rm type3.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set3/type1.dat <==
# globals 2 4 8 16
0   36234.2142857 66607.1428571 127252.285714 232958.666667
0.1   34593.0714286 64119.3571429 123075.285714 226047.714286
1  31519.0        61149.4285714 114197.071429 208610.0
10 24143.8571429  38331.5  67179.7857143  137379.928571
100 5364.71428571 7696.2 11949.1333333 8886.8


==> graphs/set3/type3.dat <==
# globals 2 4 8 16
0   14118.4444444 27002.5555556 53153.2222222 90456.5555556
0.1  12615.7857143 24110.6428571 46945.0 80831.1428571
1   12417.2142857 24681.2857143 48184.8571429 81678.1428571
10   11728.7142857  18063.7857143  31710.7142857  63880.2142857
100  1989.78571429 3981.75 5824.21428571 7290.71428571


==> graphs/set4/follow-dur.dat <==
1 25 1404.78571429 29.5421697903 1407.0 6278.85714286 62.5766468796 6275.0 6357.4 0.000000 6316.8 6268.78571429 57.7360726204 6293.0
2 25 2090.71428571 30.5904480223 2095.5 8984.64285714 39.8669342812 8978.0 9035.7 0.000000 9034.9 8982.92857143 46.2021401572 8994.0
4 25 3696.85714286 52.1753323528 3703.5 9449.64285714 24.884324219 9453.5 9482.0 0.107296 9483.6 9449.21428571 39.0149761931 9452.5
6 25 4995.33333333 81.754646487 5000.0 10304.9333333 76.77800611 10283.0 10416.8 0.176817 10431.8 10299.4666667 92.1172200092 10290.0
8 25 6244.92857143 95.6462711436 6248.0 11039.9285714 177.353748313 11038.5 11282.5 0.201114 11313.5 11045.8571429 208.561692532 11028.0
10 20 7138.64285714 141.991250808 7184.5 9795.92857143 168.126850191 9758.5 9955.0 0.574398 9954.9 9799.42857143 159.013348175 9765.0
12 25 8081.85714286 413.923708834 8154.0 13149.8571429 725.801611731 12985.0 13179.9 0.815946 13134.6 13169.5714286 838.227357011 12994.5
14 25 8867.78571429 124.477294873 8877.0 13943.5 215.842452464 13878.0 14280.9 1.036212 14244.2 13942.0714286 210.032468335 13882.5
16 25 9228.14285714 253.572997983 9238.0 15295.3571429 483.858244758 15148.5 15849.6 0.799562 15664.9 15299.2142857 466.008304428 15107.5


==> graphs/set4/follow-pdur.dat <==
1 37 1519.42857143 29.0730957753 1520.5 9087.71428571 46.6635810447 9079.5 9153.8 0.000000 9185.7 9099.78571429 53.0137159765 9098.5
2 40 2038.07142857 50.8997113179 2033.0 13392.7142857 120.003231249 13379.0 13554.2 0.000000 17209.4 16983.5714286 189.776452809 16966.0
4 42 3344.07142857 127.964539891 3374.5 17814.0714286 773.526660754 17720.0 18718.1 0.000000 23624.5 22654.8571429 701.568534188 22619.0
6 37 4769.85714286 145.925547133 4775.0 16323.0714286 608.116937097 16289.0 16845.7 1.016303 21370.3 20670.7142857 674.549842336 20686.5
8 29 6357.64285714 129.127626314 6335.0 12818.7142857 367.417518163 12754.0 13325.2 0.046311 16339.2 15826.2142857 392.260332391 15893.5
10 25 7814.14285714 204.650523417 7842.5 11221.7142857 314.720608198 11216.0 11642.5 0.782909 13991.5 13518.2857143 347.059572608 13434.0
12 25 9227.0 194.829229253 9240.0 11279.5 275.030063292 11212.0 11692.6 0.086505 13952.0 13558.0 331.000863184 13496.0
14 25 10285.2857143 168.814957264 10292.5 11670.2142857 233.665566438 11621.5 11924.8 0.539216 14520.3 14216.1428571 266.806472706 14134.0
16 25 11003.7142857 674.647254769 11318.0 12501.0 863.829844356 12066.5 13860.2 0.418261 17573.4 15474.7857143 1320.56082126 14792.5


==> graphs/set4/mixed-dur.dat <==
1 25 14148.0714286 95.2376458323 14147.0 5353.28571429 26.5852498616 5346.5 5386.4 0.000000 6318.1 6269.35714286 58.203592357 6292.5
2 25 20953.1428571 103.072690815 20924.5 6912.57142857 28.4296482208 6910.5 6954.4 0.004751 9035.4 8982.5 45.8861167924 8994.0
4 25 37080.0714286 116.624222114 37090.0 8103.64285714 28.0372383571 8103.5 8136.6 0.051122 9485.8 9448.85714286 38.1872400956 9451.5
6 25 49818.0666667 297.170538393 49740.0 9057.93333333 59.6830145202 9055.0 9133.2 0.089581 10431.2 10299.4666667 91.9774368467 10290.0
8 25 62350.5 792.752866373 62297.5 9682.92857143 151.631821145 9643.0 9931.6 0.151253 11313.4 11046.0714286 208.639629261 11028.5
10 20 71200.0714286 1080.31823779 71331.0 8726.42857143 149.646590475 8687.0 8862.6 0.369384 9956.2 9799.57142857 158.569819812 9765.0
12 25 81144.4285714 3620.5086011 81776.0 11224.0 739.529580206 11057.5 11176.4 0.514672 13134.8 13169.8571429 839.501625723 12991.0
14 25 88849.7142857 1228.57097176 88952.5 11880.8571429 191.20589394 11825.0 12196.8 0.618731 14243.3 13941.7142857 210.48597801 13885.0
16 25 92842.2142857 2610.92548393 93941.5 13105.3571429 439.364574803 12949.5 13514.5 0.677667 15666.6 15299.1428571 465.815238839 15111.0


==> graphs/set4/mixed-pdur.dat <==
1 37 15173.3571429 30.4879534591 15173.5 7039.28571429 20.4640052337 7042.0 7060.7 0.000000 9187.0 9100.64285714 53.0681598686 9100.0
2 38 20405.7857143 139.545782846 20454.0 10471.5714286 121.911978953 10447.0 10634.5 0.000000 15753.9 15570.1428571 137.219249557 15537.5
4 42 33463.3571429 1094.27931973 33786.0 14710.1428571 731.009268765 14558.5 15664.0 0.003042 23645.4 22654.4285714 699.747680472 22615.0
6 37 47970.5 1199.33206113 47967.0 13459.0714286 496.69658233 13432.5 13854.9 0.284043 21375.1 20671.2142857 674.246794428 20694.0
8 29 63223.7857143 1319.5618417 62992.5 10894.7857143 340.933839114 10928.0 11349.3 0.019882 16339.2 15825.5 392.212178364 15893.0
10 25 78176.0 1587.66832628 78160.0 9561.0 275.45079934 9560.5 9976.6 0.207061 13995.2 13518.4285714 350.409701897 13444.0
12 25 92371.3571429 1647.89535066 92869.5 9570.5 241.603497491 9489.0 9873.2 0.031543 13951.4 13558.2857143 330.306876485 13500.5
14 25 103324.142857 1512.30443161 103634.5 9836.85714286 222.709887247 9786.5 10046.0 0.211296 14520.3 14216.4285714 266.732534382 14135.5
16 25 110352.0 6508.65703725 114056.5 10528.7142857 752.263387439 10121.0 11720.5 0.144804 17599.3 15476.8571429 1325.21388339 14795.5


==> graphs/set4/plot-twitter-lat.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "lat.eps"

set key right font ",12"

set multiplot layout 4,1

set xrange[1:14]

set grid noxtics ytics

set tmargin 0.7
set bmargin 0
set lmargin 8
# set rmargin 3

set ytics 2 font ",12"
unset xtics
unset xlabel
set yrange[0:13]
plot 	"timeline-dur.dat" u 1:($9/1000)  title "Timeline DUR" 	with lp lt 1 pt 5 ps 1, \
      	"timeline-pdur.dat" u 1:($9/1000)  title "Timeline P-DUR" 		with lp lt 1 pt 4 ps 1




set ytics 5
set yrange[0:29]
set ylabel "Latency (ms)" offset 0,0
plot 	"post-dur.dat" u 1:($9/1000)  title "Post DUR" 	with lp lt 1 pt 5 ps 1, \
      	"post-pdur.dat" u 1:($9/1000)  title "Post P-DUR" 		with lp lt 1 pt 4 ps 1
unset ylabel        



set ytics 5
set xtics (1,2,4,6,8,10,12,14)
set xtics font ",12"
set yrange[0:39]
set xlabel "Number of cores"
plot 	"follow-dur.dat" u 1:($9/1000)  title "Follow DUR" 	with lp lt 1 pt 5 ps 1, \
      	"follow-pdur.dat" u 1:($9/1000)  title "Follow P-DUR" 		with lp lt 1 pt 4 ps 1
        

!pstopdf lat.eps && rm lat.eps



# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set4/plot-twitter-lat2.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "lat.eps"

set key right font ",22" horizontal
set lmargin 8

### n: change this parameter to equal the number of data sets to be plotted
n = 2
# t: top margin in pixels
t = 13.0
# b: key height in pixels (bottom margin)
b = 225.0
# h: height of output in pixels
h = 150.0*n + t + b

### define functions to help set top/bottom margins
top(i,n,h,t,b) = 1.0 - (t+(h-t-b)*(i-1)/n)/h
bot(i,n,h,t,b) = 1.0 - (t+(h-t-b)*i/n)/h


### first set up some basic plot parameters
set grid noxtics ytics

set multiplot layout (n+1),1



### First plot
# change only plot command here
currentplot = 1
set tmargin at screen top(currentplot,n,h,t,b)
set bmargin at screen bot(currentplot,n,h,t,b)
unset xtics
set ytics 5 font ",22"
set yrange[0:24]
plot 	"timeline-dur.dat" u 1:($9/1000)  title "Timeline DUR" 	with lp lt 1 pt 5 ps 2, \
      	"timeline-pdur.dat" u 1:($9/1000)  title "Timeline P-DUR" 		with lp lt 1 pt 4 ps 2


### Middle plot
# copy and paste this code to make more middle plots
set ylabel "Latency (ms)" offset 0,0
currentplot = currentplot + 1
set tmargin at screen top(currentplot,n,h,t,b)
set bmargin at screen bot(currentplot,n,h,t,b)
unset title
set ytics 5
set yrange[0:24]
set ylabel "Latency (ms)" offset 0,0
plot 	"post-dur.dat" u 1:($9/1000)  title "Post DUR" 	with lp lt 1 pt 5 ps 2, \
      	"post-pdur.dat" u 1:($9/1000)  title "Post P-DUR" 		with lp lt 1 pt 4 ps 2
unset ylabel        



### Last plot
# change only plot command here
currentplot = currentplot + 1
set tmargin at screen top(currentplot,n,h,t,b)
set bmargin at screen bot(currentplot,n,h,t,b)
set ytics 5
set xtics (1,2,4,6,8,10,12,14,16)
set xtics font ",22"
set yrange[0:24]
set xlabel "Number of cores"
plot 	"follow-dur.dat" u 1:($9/1000)  title "Follow DUR" 	with lp lt 1 pt 5 ps 2, \
      	"follow-pdur.dat" u 1:($9/1000)  title "Follow P-DUR" 		with lp lt 1 pt 4 ps 2
        
unset multiplot

!pstopdf lat.eps && rm lat.eps


==> graphs/set4/plot-twitter-thr.txt <==
set terminal post eps enhanced "Helvetica" 22
set output "thr.eps"

set xlabel "Number of cores"
set xrange[1:16]
set yrange[0:120000]
set ylabel "Throughput (tps)"

#set bmargin 0
set tmargin 0.7
#set rmargin 1
#set lmargin 5

set key left
set grid noxtics ytics

set xtics (1,2,4,6,8,10,12,14, 16)
set ytics ("0" 0, "20K" 20000, "40K" 40000, "60K" 60000, "80K" 80000, "100K" 100000, "120K" 120000)

plot "mixed-dur.dat" u 1:3 title "DUR" with lp lt 1 pt 5 ps 2.8, \
     "mixed-pdur.dat" u 1:3 title "P-DUR" with lp lt 1 pt 4 ps 2.8

!pstopdf thr.eps && rm thr.eps

# 4 square; 6 circle; 8 triangle
# 5 full square; 7 full circle; 9 full triangle


==> graphs/set4/post-dur.dat <==
1 25 5689.64285714 66.7988527947 5669.5 5240.5 24.0824476687 5238.0 5264.0 0.000000 0.0 0.0 0.0 0.0
2 25 8334.85714286 38.0560810663 8345.5 6650.85714286 30.497908928 6642.0 6701.4 0.011940 0.0 0.0 0.0 0.0
4 25 14772.5 110.020614951 14786.0 7934.5 28.6150559771 7939.0 7967.2 0.101379 0.0 0.0 0.0 0.0
6 25 19880.0 155.393264547 19918.0 8901.6 59.5189605644 8910.0 8970.8 0.183951 0.0 0.0 0.0 0.0
8 25 24898.6428571 364.278662397 24923.5 9512.85714286 149.561194902 9467.0 9754.0 0.326502 0.0 0.0 0.0 0.0
10 20 28407.1428571 418.807978015 28556.5 8590.92857143 147.865027395 8552.5 8726.7 0.784042 0.0 0.0 0.0 0.0
12 25 32317.5714286 1411.77161823 32580.5 10985.0714286 742.924189969 10819.0 10936.5 1.081162 0.0 0.0 0.0 0.0
14 25 35339.7857143 505.831871923 35430.5 11622.5 186.849729538 11572.0 11930.6 1.284963 0.0 0.0 0.0 0.0
16 25 36790.5714286 1080.75051398 37089.5 12832.2142857 433.933039366 12664.0 13233.6 1.487940 0.0 0.0 0.0 0.0


==> graphs/set4/post-pdur.dat <==
1 37 6073.92857143 60.8915479541 6076.5 6783.14285714 22.9373592416 6783.5 6807.7 0.000000 0.0 0.0 0.0 0.0
2 40 8187.92857143 69.2412596709 8192.5 10582.8571429 93.3900095168 10558.5 10718.8 0.000000 0.0 0.0 0.0 0.0
4 42 13415.5714286 364.326132212 13510.5 14324.2857143 735.789219485 14172.5 15313.1 0.007584 0.0 0.0 0.0 0.0
6 37 19184.8571429 515.8562725 19241.0 13099.9285714 484.060719964 13068.0 13498.5 0.455497 0.0 0.0 0.0 0.0
8 29 25245.2857143 547.89798693 25136.5 10653.0 341.469722565 10670.0 11101.1 0.038383 0.0 0.0 0.0 0.0
10 25 31212.1428571 629.26213674 31152.0 9353.85714286 273.055163747 9351.5 9755.1 0.316529 0.0 0.0 0.0 0.0
12 25 36902.0714286 762.339487957 37169.0 9356.5 240.278335626 9281.0 9656.3 0.056864 0.0 0.0 0.0 0.0
14 25 41276.1428571 664.156592674 41519.5 9608.0 222.40310892 9555.5 9811.1 0.393005 0.0 0.0 0.0 0.0
16 25 44150.5 2633.44835719 45754.0 10283.0 737.806498054 9881.0 11453.8 0.256779 0.0 0.0 0.0 0.0


==> graphs/set4/timeline-dur.dat <==
1 25 7051.64285714 101.736780217 7056.0 1600.85714286 16.0884037336 1597.5 1627.1 0.000000 0.0 0.0 0.0 0.0
2 25 10525.3571429 108.884346994 10533.5 2438.14285714 11.2176973882 2436.5 2451.4 0.000000 0.0 0.0 0.0 0.0
4 25 18609.4285714 123.261460948 18617.0 2554.42857143 13.5209587874 2554.5 2573.4 0.000000 0.0 0.0 0.0 0.0
6 25 24939.8 138.610341125 24892.0 2843.86666667 27.2980259767 2845.0 2881.2 0.000000 0.0 0.0 0.0 0.0
8 25 31205.3571429 421.45455731 31138.5 2964.78571429 38.3409117028 2968.0 3000.8 0.000000 0.0 0.0 0.0 0.0
10 20 35652.7142857 594.076164979 35624.0 2360.85714286 31.249816326 2359.5 2400.5 0.000000 0.0 0.0 0.0 0.0
12 25 40743.1428571 1830.36276097 40983.5 3326.57142857 48.0189163407 3351.0 3368.7 0.000000 0.0 0.0 0.0 0.0
14 25 44641.7142857 665.391445324 44712.5 3569.64285714 38.6774336991 3589.0 3601.3 0.000000 0.0 0.0 0.0 0.0
16 25 46821.9285714 1343.77307099 47333.0 3777.85714286 88.8641476339 3791.5 3889.8 0.000000 0.0 0.0 0.0 0.0


==> graphs/set4/timeline-pdur.dat <==
1 37 7578.0 60.4754968089 7577.0 2492.5 15.7423450785 2498.0 2507.7 0.000000 0.0 0.0 0.0 0.0
2 42 10208.125 85.9548391599 10212.5 4416.1875 32.7971392617 4411.0 4460.5 0.000000 0.0 0.0 0.0 0.0
4 42 16702.2142857 612.910874268 16856.0 4561.5 111.837733218 4579.0 4667.9 0.000000 0.0 0.0 0.0 0.0
6 37 24011.2857143 582.431409643 23953.5 4338.92857143 52.8508200852 4347.0 4398.1 0.000000 0.0 0.0 0.0 0.0
8 29 31619.2857143 678.754366318 31595.0 3279.64285714 39.407408917 3284.0 3320.0 0.000000 0.0 0.0 0.0 0.0
10 25 39148.0 809.568227073 39096.0 2822.71428571 40.3775548885 2834.5 2863.1 0.000000 0.0 0.0 0.0 0.0
12 25 46239.9285714 734.921226516 46390.5 3001.42857143 26.4621408423 3008.5 3032.2 0.000000 0.0 0.0 0.0 0.0
14 25 51760.0714286 731.362374934 51878.5 3257.0 33.1360830516 3257.0 3293.0 0.000000 0.0 0.0 0.0 0.0
16 25 55195.4285714 3218.7059892 56745.0 3492.71428571 111.998360046 3439.0 3667.5 0.000000 0.0 0.0 0.0 0.0

